Efficient SimRank Computation via Linearization

SimRank, proposed by Jeh and Widom, provides a good similarity measure that has been successfully used in numerous applications. While there are many algorithms proposed for computing SimRank, their computational costs are very high. In this paper, we propose a new computational technique, "SimRank linearization," for computing SimRank, which converts the SimRank problem to a linear equation problem. By using this technique, we can solve many SimRank problems, such as single-pair compuation, single-source computation, all-pairs computation, top k searching, and similarity join problems, efficiently.

==> figure/accuracy/AS20000102.TXT <==
   10 0.002666793783
   20 0.001218352784
   50 0.000385986687
  100 0.000208416619
  200 0.000093490177
  500 0.000040247237
 1000 0.000018408367
 2000 0.000008865123
 5000 0.000003922031
10000 0.000001942347


==> figure/accuracy/CA-GRQC.TXT <==
   10 0.001786040798
   20 0.000697736401
   50 0.000188441470
  100 0.000082312678
  200 0.000037069804
  500 0.000013193929
 1000 0.000006792657
 2000 0.000003402032
 5000 0.000001373018
10000 0.000000619421


==> figure/accuracy/WIKI-VOTE.TXT <==
   10 0.000717166015
   20 0.000238290619
   50 0.000045396014
  100 0.000014264150
  200 0.000004603162
  500 0.000001154329
 1000 0.000000566187
 2000 0.000000217006
 5000 0.000000110320
10000 0.000000035232


==> figure/accuracy2/as20000102-10.txt <==
iteration = 0, mse = 0.001239,  max = 0.360000
  [diagonal estimation] iteration 1, error = 0.517919
iteration = 1, mse = 0.000226,  max = 0.216000
  [diagonal estimation] iteration 2, error = 0.081052
iteration = 2, mse = 0.000134,  max = 0.069152
  [diagonal estimation] iteration 3, error = 0.019363
iteration = 3, mse = 0.000136,  max = 0.078401
  [diagonal estimation] iteration 4, error = 0.017226
iteration = 4, mse = 0.000142,  max = 0.078955
  [diagonal estimation] iteration 5, error = 0.018025
iteration = 5, mse = 0.000124,  max = 0.055779
  [diagonal estimation] iteration 6, error = 0.018598


==> figure/accuracy2/as20000102-100.txt <==
iteration = 0, mse = 0.001239,  max = 0.360000
  [diagonal estimation] iteration 1, error = 0.521475
iteration = 1, mse = 0.000221,  max = 0.216000
  [diagonal estimation] iteration 2, error = 0.076969
iteration = 2, mse = 0.000017,  max = 0.013308
  [diagonal estimation] iteration 3, error = 0.004411
iteration = 3, mse = 0.000013,  max = 0.010383
  [diagonal estimation] iteration 4, error = 0.002325
iteration = 4, mse = 0.000014,  max = 0.010884
  [diagonal estimation] iteration 5, error = 0.002287
iteration = 5, mse = 0.000016,  max = 0.018033
  [diagonal estimation] iteration 6, error = 0.002292


==> figure/accuracy2/as20000102-1000.txt <==
iteration = 0, mse = 0.001239,  max = 0.360000
  [diagonal estimation] iteration 1, error = 0.521787
iteration = 1, mse = 0.000222,  max = 0.216000
  [diagonal estimation] iteration 2, error = 0.076707
iteration = 2, mse = 0.000010,  max = 0.016399
  [diagonal estimation] iteration 3, error = 0.003631
iteration = 3, mse = 0.000007,  max = 0.003161
  [diagonal estimation] iteration 4, error = 0.000624
iteration = 4, mse = 0.000007,  max = 0.003066
  [diagonal estimation] iteration 5, error = 0.000507
iteration = 5, mse = 0.000007,  max = 0.003718
  [diagonal estimation] iteration 6, error = 0.000529


==> figure/accuracy2/as20000102-10000.txt <==
iteration = 0, mse = 0.001239,  max = 0.360000
  [diagonal estimation] iteration 1, error = 0.521831
iteration = 1, mse = 0.000222,  max = 0.216000
  [diagonal estimation] iteration 2, error = 0.076692
iteration = 2, mse = 0.000010,  max = 0.014314
  [diagonal estimation] iteration 3, error = 0.003528
iteration = 3, mse = 0.000007,  max = 0.002933
  [diagonal estimation] iteration 4, error = 0.000352
iteration = 4, mse = 0.000007,  max = 0.002933
  [diagonal estimation] iteration 5, error = 0.000146
iteration = 5, mse = 0.000007,  max = 0.002933
  [diagonal estimation] iteration 6, error = 0.000156


==> figure/accuracy2/as20000102-50.txt <==
iteration = 0, mse = 0.001239,  max = 0.360000
  [diagonal estimation] iteration 1, error = 0.521004
iteration = 1, mse = 0.000223,  max = 0.216000
  [diagonal estimation] iteration 2, error = 0.077373
iteration = 2, mse = 0.000028,  max = 0.036159
  [diagonal estimation] iteration 3, error = 0.006177
iteration = 3, mse = 0.000025,  max = 0.018584
  [diagonal estimation] iteration 4, error = 0.004203
iteration = 4, mse = 0.000027,  max = 0.020536
  [diagonal estimation] iteration 5, error = 0.004348
iteration = 5, mse = 0.000029,  max = 0.018522
  [diagonal estimation] iteration 6, error = 0.004257


==> figure/accuracy2/as20000102-500.txt <==
iteration = 0, mse = 0.001239,  max = 0.360000
  [diagonal estimation] iteration 1, error = 0.521736
iteration = 1, mse = 0.000221,  max = 0.216000
  [diagonal estimation] iteration 2, error = 0.076719
iteration = 2, mse = 0.000011,  max = 0.015883
  [diagonal estimation] iteration 3, error = 0.003656
iteration = 3, mse = 0.000008,  max = 0.006072
  [diagonal estimation] iteration 4, error = 0.000802
iteration = 4, mse = 0.000008,  max = 0.003603
  [diagonal estimation] iteration 5, error = 0.000762
iteration = 5, mse = 0.000008,  max = 0.004077
  [diagonal estimation] iteration 6, error = 0.000782


==> figure/accuracy2/as20000102-5000.txt <==
iteration = 0, mse = 0.001239,  max = 0.360000
  [diagonal estimation] iteration 1, error = 0.521814
iteration = 1, mse = 0.000222,  max = 0.216000
  [diagonal estimation] iteration 2, error = 0.076683
iteration = 2, mse = 0.000010,  max = 0.014242
  [diagonal estimation] iteration 3, error = 0.003548
iteration = 3, mse = 0.000007,  max = 0.002933
  [diagonal estimation] iteration 4, error = 0.000388
iteration = 4, mse = 0.000007,  max = 0.002933
  [diagonal estimation] iteration 5, error = 0.000225
iteration = 5, mse = 0.000007,  max = 0.002933
  [diagonal estimation] iteration 6, error = 0.000209


==> figure/accuracy2/ca-GRQC-10.txt <==
iteration = 0, mse = 0.003178,  max = 0.355779
  [diagonal estimation] iteration 1, error = 0.316974
iteration = 1, mse = 0.000404,  max = 0.127486
  [diagonal estimation] iteration 2, error = 0.057413
iteration = 2, mse = 0.000602,  max = 0.125741
  [diagonal estimation] iteration 3, error = 0.040870
iteration = 3, mse = 0.000614,  max = 0.131307
  [diagonal estimation] iteration 4, error = 0.040750
iteration = 4, mse = 0.000588,  max = 0.128643
  [diagonal estimation] iteration 5, error = 0.041193
iteration = 5, mse = 0.000607,  max = 0.118067
  [diagonal estimation] iteration 6, error = 0.041402


==> figure/accuracy2/ca-GRQC-100.txt <==
iteration = 0, mse = 0.003178,  max = 0.355779
  [diagonal estimation] iteration 1, error = 0.369716
iteration = 1, mse = 0.000121,  max = 0.046026
  [diagonal estimation] iteration 2, error = 0.036515
iteration = 2, mse = 0.000083,  max = 0.028710
  [diagonal estimation] iteration 3, error = 0.008400
iteration = 3, mse = 0.000081,  max = 0.023604
  [diagonal estimation] iteration 4, error = 0.008345
iteration = 4, mse = 0.000087,  max = 0.021525
  [diagonal estimation] iteration 5, error = 0.008307
iteration = 5, mse = 0.000087,  max = 0.028952
  [diagonal estimation] iteration 6, error = 0.008323


==> figure/accuracy2/ca-GRQC-1000.txt <==
iteration = 0, mse = 0.003178,  max = 0.355779
  [diagonal estimation] iteration 1, error = 0.375403
iteration = 1, mse = 0.000138,  max = 0.034095
  [diagonal estimation] iteration 2, error = 0.034816
iteration = 2, mse = 0.000023,  max = 0.007053
  [diagonal estimation] iteration 3, error = 0.002844
iteration = 3, mse = 0.000020,  max = 0.007917
  [diagonal estimation] iteration 4, error = 0.002319
iteration = 4, mse = 0.000021,  max = 0.006101
  [diagonal estimation] iteration 5, error = 0.002344
iteration = 5, mse = 0.000023,  max = 0.008179
  [diagonal estimation] iteration 6, error = 0.002331


==> figure/accuracy2/ca-GRQC-10000.txt <==
iteration = 0, mse = 0.003178,  max = 0.355779
  [diagonal estimation] iteration 1, error = 0.375954
iteration = 1, mse = 0.000140,  max = 0.032681
  [diagonal estimation] iteration 2, error = 0.034660
iteration = 2, mse = 0.000013,  max = 0.003019
  [diagonal estimation] iteration 3, error = 0.001760
iteration = 3, mse = 0.000012,  max = 0.002177
  [diagonal estimation] iteration 4, error = 0.000727
iteration = 4, mse = 0.000011,  max = 0.002394
  [diagonal estimation] iteration 5, error = 0.000706
iteration = 5, mse = 0.000011,  max = 0.002510
  [diagonal estimation] iteration 6, error = 0.000730


==> figure/accuracy2/ca-GRQC-50.txt <==
iteration = 0, mse = 0.003178,  max = 0.355779
  [diagonal estimation] iteration 1, error = 0.363266
iteration = 1, mse = 0.000116,  max = 0.036907
  [diagonal estimation] iteration 2, error = 0.038103
iteration = 2, mse = 0.000140,  max = 0.039387
  [diagonal estimation] iteration 3, error = 0.012964
iteration = 3, mse = 0.000147,  max = 0.045592
  [diagonal estimation] iteration 4, error = 0.012752
iteration = 4, mse = 0.000144,  max = 0.049890
  [diagonal estimation] iteration 5, error = 0.012704
iteration = 5, mse = 0.000139,  max = 0.033430
  [diagonal estimation] iteration 6, error = 0.012973


==> figure/accuracy2/ca-GRQC-500.txt <==
iteration = 0, mse = 0.003178,  max = 0.355779
  [diagonal estimation] iteration 1, error = 0.374697
iteration = 1, mse = 0.000135,  max = 0.032312
  [diagonal estimation] iteration 2, error = 0.034877
iteration = 2, mse = 0.000034,  max = 0.011148
  [diagonal estimation] iteration 3, error = 0.003748
iteration = 3, mse = 0.000031,  max = 0.012288
  [diagonal estimation] iteration 4, error = 0.003269
iteration = 4, mse = 0.000028,  max = 0.006767
  [diagonal estimation] iteration 5, error = 0.003166
iteration = 5, mse = 0.000028,  max = 0.011133
  [diagonal estimation] iteration 6, error = 0.003319


==> figure/accuracy2/ca-GRQC-5000.txt <==
iteration = 0, mse = 0.003178,  max = 0.355779
  [diagonal estimation] iteration 1, error = 0.375884
iteration = 1, mse = 0.000140,  max = 0.033239
  [diagonal estimation] iteration 2, error = 0.034683
iteration = 2, mse = 0.000015,  max = 0.004344
  [diagonal estimation] iteration 3, error = 0.001892
iteration = 3, mse = 0.000013,  max = 0.003292
  [diagonal estimation] iteration 4, error = 0.001026
iteration = 4, mse = 0.000013,  max = 0.003046
  [diagonal estimation] iteration 5, error = 0.000999
iteration = 5, mse = 0.000012,  max = 0.002462
  [diagonal estimation] iteration 6, error = 0.001044


==> figure/accuracy2/ca-HepTh.es-10.txt <==
iteration = 0, mse = 0.002198,  max = 0.355992
  [diagonal estimation] iteration 1, error = 0.326210
iteration = 1, mse = 0.000293,  max = 0.106360
  [diagonal estimation] iteration 2, error = 0.056289
iteration = 2, mse = 0.000427,  max = 0.116717
  [diagonal estimation] iteration 3, error = 0.040752
iteration = 3, mse = 0.000424,  max = 0.129709
  [diagonal estimation] iteration 4, error = 0.040555
iteration = 4, mse = 0.000418,  max = 0.112416
  [diagonal estimation] iteration 5, error = 0.041041
iteration = 5, mse = 0.000424,  max = 0.125227
  [diagonal estimation] iteration 6, error = 0.040848


==> figure/accuracy2/ca-HepTh.es-100.txt <==
iteration = 0, mse = 0.002198,  max = 0.355992
  [diagonal estimation] iteration 1, error = 0.381695
iteration = 1, mse = 0.000075,  max = 0.057686
  [diagonal estimation] iteration 2, error = 0.032879
iteration = 2, mse = 0.000063,  max = 0.031113
  [diagonal estimation] iteration 3, error = 0.008407
iteration = 3, mse = 0.000054,  max = 0.025083
  [diagonal estimation] iteration 4, error = 0.008115
iteration = 4, mse = 0.000057,  max = 0.026372
  [diagonal estimation] iteration 5, error = 0.007802
iteration = 5, mse = 0.000057,  max = 0.028035
  [diagonal estimation] iteration 6, error = 0.008052


==> figure/accuracy2/ca-HepTh.es-1000.txt <==
iteration = 0, mse = 0.002198,  max = 0.355992
  [diagonal estimation] iteration 1, error = 0.387800
iteration = 1, mse = 0.000086,  max = 0.026896
  [diagonal estimation] iteration 2, error = 0.031173
iteration = 2, mse = 0.000014,  max = 0.007158
  [diagonal estimation] iteration 3, error = 0.002632
iteration = 3, mse = 0.000013,  max = 0.009242
  [diagonal estimation] iteration 4, error = 0.002284
iteration = 4, mse = 0.000014,  max = 0.008816
  [diagonal estimation] iteration 5, error = 0.002234
iteration = 5, mse = 0.000014,  max = 0.007755
  [diagonal estimation] iteration 6, error = 0.002238


==> figure/accuracy2/ca-HepTh.es-10000.txt <==
iteration = 0, mse = 0.002198,  max = 0.355992
  [diagonal estimation] iteration 1, error = 0.388396
iteration = 1, mse = 0.000087,  max = 0.030852
  [diagonal estimation] iteration 2, error = 0.030959
iteration = 2, mse = 0.000008,  max = 0.003908
  [diagonal estimation] iteration 3, error = 0.001525
iteration = 3, mse = 0.000007,  max = 0.002437
  [diagonal estimation] iteration 4, error = 0.000704
iteration = 4, mse = 0.000006,  max = 0.002709
  [diagonal estimation] iteration 5, error = 0.000691
iteration = 5, mse = 0.000006,  max = 0.002257
  [diagonal estimation] iteration 6, error = 0.000686


==> figure/accuracy2/ca-HepTh.es-50.txt <==
iteration = 0, mse = 0.002198,  max = 0.355992
  [diagonal estimation] iteration 1, error = 0.375228
iteration = 1, mse = 0.000073,  max = 0.044900
  [diagonal estimation] iteration 2, error = 0.035056
iteration = 2, mse = 0.000103,  max = 0.039377
  [diagonal estimation] iteration 3, error = 0.012681
iteration = 3, mse = 0.000101,  max = 0.047628
  [diagonal estimation] iteration 4, error = 0.012418
iteration = 4, mse = 0.000101,  max = 0.059542
  [diagonal estimation] iteration 5, error = 0.012490
iteration = 5, mse = 0.000101,  max = 0.043767
  [diagonal estimation] iteration 6, error = 0.012714


==> figure/accuracy2/ca-HepTh.es-500.txt <==
iteration = 0, mse = 0.002198,  max = 0.355992
  [diagonal estimation] iteration 1, error = 0.387098
iteration = 1, mse = 0.000083,  max = 0.033951
  [diagonal estimation] iteration 2, error = 0.031293
iteration = 2, mse = 0.000020,  max = 0.010920
  [diagonal estimation] iteration 3, error = 0.003459
iteration = 3, mse = 0.000019,  max = 0.010938
  [diagonal estimation] iteration 4, error = 0.003180
iteration = 4, mse = 0.000019,  max = 0.012372
  [diagonal estimation] iteration 5, error = 0.003156
iteration = 5, mse = 0.000019,  max = 0.011835
  [diagonal estimation] iteration 6, error = 0.003175


==> figure/accuracy2/ca-HepTh.es-5000.txt <==
iteration = 0, mse = 0.002198,  max = 0.355992
  [diagonal estimation] iteration 1, error = 0.388323
iteration = 1, mse = 0.000087,  max = 0.029771
  [diagonal estimation] iteration 2, error = 0.030989
iteration = 2, mse = 0.000009,  max = 0.004756
  [diagonal estimation] iteration 3, error = 0.001697
iteration = 3, mse = 0.000008,  max = 0.003614
  [diagonal estimation] iteration 4, error = 0.001005
iteration = 4, mse = 0.000007,  max = 0.004287
  [diagonal estimation] iteration 5, error = 0.000981
iteration = 5, mse = 0.000007,  max = 0.002698
  [diagonal estimation] iteration 6, error = 0.000985


==> figure/accuracy2/wiki-Vote-10.txt <==
iteration = 0, mse = 0.006185,  max = 0.360000
  [diagonal estimation] iteration 1, error = 0.384869
iteration = 1, mse = 0.000467,  max = 0.216000
  [diagonal estimation] iteration 2, error = 0.043540
iteration = 2, mse = 0.000821,  max = 0.114554
  [diagonal estimation] iteration 3, error = 0.029934
iteration = 3, mse = 0.000786,  max = 0.110570
  [diagonal estimation] iteration 4, error = 0.029297
iteration = 4, mse = 0.000813,  max = 0.111454
  [diagonal estimation] iteration 5, error = 0.028065
iteration = 5, mse = 0.000762,  max = 0.126982
  [diagonal estimation] iteration 6, error = 0.028735


==> figure/accuracy2/wiki-Vote-100.txt <==
iteration = 0, mse = 0.006185,  max = 0.360000
  [diagonal estimation] iteration 1, error = 0.421648
iteration = 1, mse = 0.000239,  max = 0.216000
  [diagonal estimation] iteration 2, error = 0.028478
iteration = 2, mse = 0.000084,  max = 0.040281
  [diagonal estimation] iteration 3, error = 0.003445
iteration = 3, mse = 0.000078,  max = 0.014913
  [diagonal estimation] iteration 4, error = 0.003184
iteration = 4, mse = 0.000082,  max = 0.014112
  [diagonal estimation] iteration 5, error = 0.003113
iteration = 5, mse = 0.000082,  max = 0.015005
  [diagonal estimation] iteration 6, error = 0.003067


==> figure/accuracy2/wiki-Vote-1000.txt <==
iteration = 0, mse = 0.006185,  max = 0.360000
  [diagonal estimation] iteration 1, error = 0.425650
iteration = 1, mse = 0.000256,  max = 0.216000
  [diagonal estimation] iteration 2, error = 0.028147
iteration = 2, mse = 0.000015,  max = 0.033168
  [diagonal estimation] iteration 3, error = 0.001270
iteration = 3, mse = 0.000008,  max = 0.001397
  [diagonal estimation] iteration 4, error = 0.000335
iteration = 4, mse = 0.000009,  max = 0.001670
  [diagonal estimation] iteration 5, error = 0.000337
iteration = 5, mse = 0.000009,  max = 0.001466
  [diagonal estimation] iteration 6, error = 0.000337


==> figure/accuracy2/wiki-Vote-10000.txt <==
iteration = 0, mse = 0.006185,  max = 0.360000
  [diagonal estimation] iteration 1, error = 0.426045
iteration = 1, mse = 0.000256,  max = 0.216000
  [diagonal estimation] iteration 2, error = 0.028097
iteration = 2, mse = 0.000010,  max = 0.031221
  [diagonal estimation] iteration 3, error = 0.001176
iteration = 3, mse = 0.000001,  max = 0.000218
  [diagonal estimation] iteration 4, error = 0.000067
iteration = 4, mse = 0.000001,  max = 0.000274
  [diagonal estimation] iteration 5, error = 0.000044
iteration = 5, mse = 0.000001,  max = 0.000174
  [diagonal estimation] iteration 6, error = 0.000044


==> figure/accuracy2/wiki-Vote-50.txt <==
iteration = 0, mse = 0.006185,  max = 0.360000
  [diagonal estimation] iteration 1, error = 0.417207
iteration = 1, mse = 0.000246,  max = 0.216000
  [diagonal estimation] iteration 2, error = 0.029252
iteration = 2, mse = 0.000163,  max = 0.047763
  [diagonal estimation] iteration 3, error = 0.006495
iteration = 3, mse = 0.000170,  max = 0.026664
  [diagonal estimation] iteration 4, error = 0.006391
iteration = 4, mse = 0.000173,  max = 0.038485
  [diagonal estimation] iteration 5, error = 0.006424
iteration = 5, mse = 0.000154,  max = 0.021651
  [diagonal estimation] iteration 6, error = 0.006363


==> figure/accuracy2/wiki-Vote-500.txt <==
iteration = 0, mse = 0.006185,  max = 0.360000
  [diagonal estimation] iteration 1, error = 0.425181
iteration = 1, mse = 0.000253,  max = 0.216000
  [diagonal estimation] iteration 2, error = 0.028151
iteration = 2, mse = 0.000020,  max = 0.034599
  [diagonal estimation] iteration 3, error = 0.001413
iteration = 3, mse = 0.000017,  max = 0.004051
  [diagonal estimation] iteration 4, error = 0.000655
iteration = 4, mse = 0.000016,  max = 0.002615
  [diagonal estimation] iteration 5, error = 0.000640
iteration = 5, mse = 0.000016,  max = 0.003387
  [diagonal estimation] iteration 6, error = 0.000657


==> figure/accuracy2/wiki-Vote-5000.txt <==
iteration = 0, mse = 0.006185,  max = 0.360000
  [diagonal estimation] iteration 1, error = 0.426003
iteration = 1, mse = 0.000256,  max = 0.216000
  [diagonal estimation] iteration 2, error = 0.028099
iteration = 2, mse = 0.000011,  max = 0.033141
  [diagonal estimation] iteration 3, error = 0.001208
iteration = 3, mse = 0.000002,  max = 0.000376
  [diagonal estimation] iteration 4, error = 0.000094
iteration = 4, mse = 0.000002,  max = 0.000350
  [diagonal estimation] iteration 5, error = 0.000078
iteration = 5, mse = 0.000002,  max = 0.000470
  [diagonal estimation] iteration 6, error = 0.000079


==> figure/accuracy3/as20000102.10.txt <==
0 5.393679e-05
1 1.121173e-06
2 6.781190e-07
3 8.032358e-07
4 7.379819e-07
5 7.706071e-07


==> figure/accuracy3/as20000102.100.txt <==
0 5.393679e-05
1 6.766509e-07
2 1.368834e-07
3 1.192583e-07
4 1.219935e-07
5 1.194824e-07


==> figure/accuracy3/as20000102.1000.txt <==
0 5.393679e-05
1 6.447418e-07
2 8.095992e-08
3 6.287497e-08
4 6.299706e-08
5 6.165394e-08


==> figure/accuracy3/as20000102.10000.txt <==
0 5.393679e-05
1 6.608509e-07
2 7.354924e-08
3 5.640247e-08
4 5.668263e-08
5 5.611354e-08


==> figure/accuracy3/ca-GrQc.10.txt <==
0 3.674550e-04
1 3.950264e-05
2 3.769243e-05
3 3.885349e-05
4 3.924984e-05
5 3.891120e-05


==> figure/accuracy3/ca-GrQc.100.txt <==
0 3.674550e-04
1 5.104655e-06
2 4.955082e-06
3 4.705633e-06
4 4.905203e-06
5 4.773968e-06


==> figure/accuracy3/ca-GrQc.1000.txt <==
0 3.674550e-04
1 3.073493e-06
2 1.092081e-06
3 1.061318e-06
4 1.038348e-06
5 1.022284e-06


==> figure/accuracy3/ca-GrQc.10000.txt <==
0 3.674550e-04
1 3.103704e-06
2 6.140704e-07
3 5.576323e-07
4 5.357328e-07
5 5.378569e-07


==> figure/accuracy3/ca-HepTh.10.txt <==
0 1.846264e-04
1 2.232929e-05
2 2.383296e-05
3 2.371989e-05
4 2.357401e-05
5 2.375374e-05


==> figure/accuracy3/ca-HepTh.100.txt <==
0 1.846264e-04
1 2.478015e-06
2 2.860657e-06
3 2.787376e-06
4 2.793299e-06
5 2.818544e-06


==> figure/accuracy3/ca-HepTh.1000.txt <==
0 1.846264e-04
1 1.465077e-06
2 5.278501e-07
3 5.169978e-07
4 5.123750e-07
5 5.074188e-07


==> figure/accuracy3/ca-HepTh.10000.txt <==
0 1.846264e-04
1 1.532669e-06
2 2.671271e-07
3 2.486153e-07
4 2.457512e-07
5 2.408103e-07


==> figure/accuracy3/wiki-Vote.10.txt <==
0 5.006049e-03
1 4.568924e-05
2 4.574731e-05
3 4.140621e-05
4 4.162627e-05
5 4.124289e-05


==> figure/accuracy3/wiki-Vote.100.txt <==
0 5.006049e-03
1 2.586409e-05
2 5.015095e-06
3 4.507787e-06
4 4.675831e-06
5 4.596418e-06


==> figure/accuracy3/wiki-Vote.1000.txt <==
0 5.006049e-03
1 2.620377e-05
2 9.196513e-07
3 4.655755e-07
4 4.589620e-07
5 4.505567e-07


==> figure/accuracy3/wiki-Vote.10000.txt <==
0 5.006049e-03
1 2.547339e-05
2 5.149595e-07
3 4.868265e-08
4 4.854270e-08
5 4.677748e-08


==> figure/work/as20000102-10.txt <==
iteration = 0, maxerr = 3.872919; sqrerr = 9.596356e-05; sqrterr = 9.796099e-03; meanerr = 5.393679e-05
iteration = 1, maxerr = 0.450817; sqrerr = 8.003824e-08; sqrterr = 2.829103e-04; meanerr = 1.121173e-06
iteration = 2, maxerr = 0.124568; sqrerr = 1.296195e-08; sqrterr = 1.138506e-04; meanerr = 6.781190e-07
iteration = 3, maxerr = 0.089858; sqrerr = 1.706096e-08; sqrterr = 1.306176e-04; meanerr = 8.032358e-07
iteration = 4, maxerr = 0.067764; sqrerr = 1.493796e-08; sqrterr = 1.222209e-04; meanerr = 7.379819e-07
iteration = 5, maxerr = 0.060131; sqrerr = 1.644361e-08; sqrterr = 1.282326e-04; meanerr = 7.706071e-07


==> figure/work/as20000102-100.txt <==
iteration = 0, maxerr = 3.872919; sqrerr = 9.596356e-05; sqrterr = 9.796099e-03; meanerr = 5.393679e-05
  [diagonal estimation] iteration 7, error = 0.323431
iteration = 1, maxerr = 0.385011; sqrerr = 6.391269e-08; sqrterr = 2.528096e-04; meanerr = 6.766509e-07
  [diagonal estimation] iteration 8, error = 0.250424
iteration = 2, maxerr = 0.061606; sqrerr = 4.342968e-10; sqrterr = 2.083979e-05; meanerr = 1.368834e-07
  [diagonal estimation] iteration 9, error = 0.022741
iteration = 3, maxerr = 0.006360; sqrerr = 2.023145e-10; sqrterr = 1.422373e-05; meanerr = 1.192583e-07
  [diagonal estimation] iteration 10, error = 0.003120
iteration = 4, maxerr = 0.006648; sqrerr = 1.828020e-10; sqrterr = 1.352043e-05; meanerr = 1.219935e-07
  [diagonal estimation] iteration 11, error = 0.002607
iteration = 5, maxerr = 0.006512; sqrerr = 1.834732e-10; sqrterr = 1.354523e-05; meanerr = 1.194824e-07
  [diagonal estimation] iteration 12, error = 0.002449


==> figure/work/as20000102-1000.txt <==
iteration = 0, maxerr = 3.872919; sqrerr = 9.596356e-05; sqrterr = 9.796099e-03; meanerr = 5.393679e-05
  [diagonal estimation] iteration 13, error = 0.323349
iteration = 1, maxerr = 0.375470; sqrerr = 6.184030e-08; sqrterr = 2.486771e-04; meanerr = 6.447418e-07
  [diagonal estimation] iteration 14, error = 0.250226
iteration = 2, maxerr = 0.059239; sqrerr = 2.871596e-10; sqrterr = 1.694578e-05; meanerr = 8.095992e-08
  [diagonal estimation] iteration 15, error = 0.022539
iteration = 3, maxerr = 0.004935; sqrerr = 5.461912e-11; sqrterr = 7.390475e-06; meanerr = 6.287497e-08
  [diagonal estimation] iteration 16, error = 0.001780
iteration = 4, maxerr = 0.003014; sqrerr = 5.290458e-11; sqrterr = 7.273553e-06; meanerr = 6.299706e-08
  [diagonal estimation] iteration 17, error = 0.000486
iteration = 5, maxerr = 0.002933; sqrerr = 5.134207e-11; sqrterr = 7.165338e-06; meanerr = 6.165394e-08
  [diagonal estimation] iteration 18, error = 0.000584


==> figure/work/as20000102.10.txt <==
0 5.393679e-05
1 1.121173e-06
2 6.781190e-07
3 8.032358e-07
4 7.379819e-07
5 7.706071e-07


==> figure/work/as20000102.100.txt <==
0 5.393679e-05
1 6.766509e-07
2 1.368834e-07
3 1.192583e-07
4 1.219935e-07
5 1.194824e-07


==> figure/work/as20000102.1000.txt <==
0 5.393679e-05
1 6.447418e-07
2 8.095992e-08
3 6.287497e-08
4 6.299706e-08
5 6.165394e-08


==> figure/work/as20000102.10000.txt <==
0 5.393679e-05
1 6.608509e-07
2 7.354924e-08
3 5.640247e-08
4 5.668263e-08
5 5.611354e-08


==> figure/work/as20000102.txt <==
make_graph
 memory: 2.492000 MB
begin exact
exact done 16.016129
check 10
iteration = 0, maxerr = 3.872919; sqrerr = 9.596356e-05; sqrterr = 9.796099e-03; meanerr = 5.393679e-05
  [diagonal estimation] iteration 1, error = 0.322642
iteration = 1, maxerr = 0.450817; sqrerr = 8.003824e-08; sqrterr = 2.829103e-04; meanerr = 1.121173e-06
  [diagonal estimation] iteration 2, error = 0.250352
iteration = 2, maxerr = 0.124568; sqrerr = 1.296195e-08; sqrterr = 1.138506e-04; meanerr = 6.781190e-07
  [diagonal estimation] iteration 3, error = 0.033123
iteration = 3, maxerr = 0.089858; sqrerr = 1.706096e-08; sqrterr = 1.306176e-04; meanerr = 8.032358e-07
  [diagonal estimation] iteration 4, error = 0.018603
iteration = 4, maxerr = 0.067764; sqrerr = 1.493796e-08; sqrterr = 1.222209e-04; meanerr = 7.379819e-07
  [diagonal estimation] iteration 5, error = 0.017672
iteration = 5, maxerr = 0.060131; sqrerr = 1.644361e-08; sqrterr = 1.282326e-04; meanerr = 7.706071e-07
  [diagonal estimation] iteration 6, error = 0.017810
check 100
iteration = 0, maxerr = 3.872919; sqrerr = 9.596356e-05; sqrterr = 9.796099e-03; meanerr = 5.393679e-05
  [diagonal estimation] iteration 7, error = 0.323431
iteration = 1, maxerr = 0.385011; sqrerr = 6.391269e-08; sqrterr = 2.528096e-04; meanerr = 6.766509e-07
  [diagonal estimation] iteration 8, error = 0.250424
iteration = 2, maxerr = 0.061606; sqrerr = 4.342968e-10; sqrterr = 2.083979e-05; meanerr = 1.368834e-07
  [diagonal estimation] iteration 9, error = 0.022741
iteration = 3, maxerr = 0.006360; sqrerr = 2.023145e-10; sqrterr = 1.422373e-05; meanerr = 1.192583e-07
  [diagonal estimation] iteration 10, error = 0.003120
iteration = 4, maxerr = 0.006648; sqrerr = 1.828020e-10; sqrterr = 1.352043e-05; meanerr = 1.219935e-07
  [diagonal estimation] iteration 11, error = 0.002607
iteration = 5, maxerr = 0.006512; sqrerr = 1.834732e-10; sqrterr = 1.354523e-05; meanerr = 1.194824e-07
  [diagonal estimation] iteration 12, error = 0.002449
check 1000
iteration = 0, maxerr = 3.872919; sqrerr = 9.596356e-05; sqrterr = 9.796099e-03; meanerr = 5.393679e-05
  [diagonal estimation] iteration 13, error = 0.323349
iteration = 1, maxerr = 0.375470; sqrerr = 6.184030e-08; sqrterr = 2.486771e-04; meanerr = 6.447418e-07
  [diagonal estimation] iteration 14, error = 0.250226
iteration = 2, maxerr = 0.059239; sqrerr = 2.871596e-10; sqrterr = 1.694578e-05; meanerr = 8.095992e-08
  [diagonal estimation] iteration 15, error = 0.022539
iteration = 3, maxerr = 0.004935; sqrerr = 5.461912e-11; sqrterr = 7.390475e-06; meanerr = 6.287497e-08
  [diagonal estimation] iteration 16, error = 0.001780
iteration = 4, maxerr = 0.003014; sqrerr = 5.290458e-11; sqrterr = 7.273553e-06; meanerr = 6.299706e-08
  [diagonal estimation] iteration 17, error = 0.000486
iteration = 5, maxerr = 0.002933; sqrerr = 5.134207e-11; sqrterr = 7.165338e-06; meanerr = 6.165394e-08
  [diagonal estimation] iteration 18, error = 0.000584
check 10000
iteration = 0, maxerr = 3.872919; sqrerr = 9.596356e-05; sqrterr = 9.796099e-03; meanerr = 5.393679e-05
  [diagonal estimation] iteration 6475, error = 0.323418
iteration = 1, maxerr = 0.378974; sqrerr = 6.300213e-08; sqrterr = 2.510023e-04; meanerr = 6.608509e-07
  [diagonal estimation] iteration 6475, error = 0.250276
iteration = 2, maxerr = 0.063761; sqrerr = 3.051914e-10; sqrterr = 1.746973e-05; meanerr = 7.354924e-08
  [diagonal estimation] iteration 6475, error = 0.022683
iteration = 3, maxerr = 0.002933; sqrerr = 4.973798e-11; sqrterr = 7.052516e-06; meanerr = 5.640247e-08
  [diagonal estimation] iteration 6475, error = 0.001818
iteration = 4, maxerr = 0.002933; sqrerr = 4.968803e-11; sqrterr = 7.048973e-06; meanerr = 5.668263e-08
  [diagonal estimation] iteration 6475, error = 0.000172
iteration = 5, maxerr = 0.002933; sqrerr = 4.930171e-11; sqrterr = 7.021517e-06; meanerr = 5.611354e-08
  [diagonal estimation] iteration 6475, error = 0.000157
[Performance_Monitor] memory   : 985724 [KB]
[Performance_Monitor] user_time: 449.348082 [s]


==> figure/work/ca-GrQc.10.txt <==
0 3.674550e-04
1 3.950264e-05
2 3.769243e-05
3 3.885349e-05
4 3.924984e-05
5 3.891120e-05


==> figure/work/ca-GrQc.100.txt <==
0 3.674550e-04
1 5.104655e-06
2 4.955082e-06
3 4.705633e-06
4 4.905203e-06
5 4.773968e-06


==> figure/work/ca-GrQc.1000.txt <==
0 3.674550e-04
1 3.073493e-06
2 1.092081e-06
3 1.061318e-06
4 1.038348e-06
5 1.022284e-06


==> figure/work/ca-GrQc.10000.txt <==
0 3.674550e-04
1 3.103704e-06
2 6.140704e-07
3 5.576323e-07
4 5.357328e-07
5 5.378569e-07


==> figure/work/ca-GrQc.txt <==
make_graph
 memory: 2.508000 MB
begin exact
exact done 31.594148
check 10
iteration = 0, maxerr = 3.411986; sqrerr = 1.370275e-04; sqrterr = 1.170587e-02; meanerr = 3.674550e-04
  [diagonal estimation] iteration 1, error = 0.440999
iteration = 1, maxerr = 0.214452; sqrerr = 5.429815e-07; sqrterr = 7.368728e-04; meanerr = 3.950264e-05
  [diagonal estimation] iteration 2, error = 0.095171
iteration = 2, maxerr = 0.142417; sqrerr = 3.474604e-07; sqrterr = 5.894577e-04; meanerr = 3.769243e-05
  [diagonal estimation] iteration 3, error = 0.043362
iteration = 3, maxerr = 0.112525; sqrerr = 3.741406e-07; sqrterr = 6.116703e-04; meanerr = 3.885349e-05
  [diagonal estimation] iteration 4, error = 0.042154
iteration = 4, maxerr = 0.123572; sqrerr = 3.777182e-07; sqrterr = 6.145878e-04; meanerr = 3.924984e-05
  [diagonal estimation] iteration 5, error = 0.042805
iteration = 5, maxerr = 0.101064; sqrerr = 3.781955e-07; sqrterr = 6.149760e-04; meanerr = 3.891120e-05
  [diagonal estimation] iteration 6, error = 0.042988
check 100
iteration = 0, maxerr = 3.411986; sqrerr = 1.370275e-04; sqrterr = 1.170587e-02; meanerr = 3.674550e-04
  [diagonal estimation] iteration 7, error = 0.448823
iteration = 1, maxerr = 0.113282; sqrerr = 5.238295e-08; sqrterr = 2.288732e-04; meanerr = 5.104655e-06
  [diagonal estimation] iteration 8, error = 0.081765
iteration = 2, maxerr = 0.026486; sqrerr = 8.851200e-09; sqrterr = 9.408082e-05; meanerr = 4.955082e-06
  [diagonal estimation] iteration 9, error = 0.011707
iteration = 3, maxerr = 0.021099; sqrerr = 7.182351e-09; sqrterr = 8.474875e-05; meanerr = 4.705633e-06
  [diagonal estimation] iteration 10, error = 0.009047
iteration = 4, maxerr = 0.030334; sqrerr = 7.174531e-09; sqrterr = 8.470260e-05; meanerr = 4.905203e-06
  [diagonal estimation] iteration 11, error = 0.008955
iteration = 5, maxerr = 0.030054; sqrerr = 7.063295e-09; sqrterr = 8.404341e-05; meanerr = 4.773968e-06
  [diagonal estimation] iteration 12, error = 0.009073
check 1000
iteration = 0, maxerr = 3.411986; sqrerr = 1.370275e-04; sqrterr = 1.170587e-02; meanerr = 3.674550e-04
  [diagonal estimation] iteration 13, error = 0.449899
iteration = 1, maxerr = 0.105331; sqrerr = 3.695419e-08; sqrterr = 1.922347e-04; meanerr = 3.073493e-06
  [diagonal estimation] iteration 14, error = 0.081741
iteration = 2, maxerr = 0.021055; sqrerr = 1.148375e-09; sqrterr = 3.388769e-05; meanerr = 1.092081e-06
  [diagonal estimation] iteration 15, error = 0.007852
iteration = 3, maxerr = 0.006695; sqrerr = 5.456434e-10; sqrterr = 2.335901e-05; meanerr = 1.061318e-06
  [diagonal estimation] iteration 16, error = 0.002841
iteration = 4, maxerr = 0.007340; sqrerr = 5.380073e-10; sqrterr = 2.319498e-05; meanerr = 1.038348e-06
  [diagonal estimation] iteration 17, error = 0.002671
iteration = 5, maxerr = 0.007978; sqrerr = 5.215379e-10; sqrterr = 2.283721e-05; meanerr = 1.022284e-06
  [diagonal estimation] iteration 18, error = 0.002586
check 10000
iteration = 0, maxerr = 3.411986; sqrerr = 1.370275e-04; sqrterr = 1.170587e-02; meanerr = 3.674550e-04
  [diagonal estimation] iteration 5243, error = 0.450010
iteration = 1, maxerr = 0.104855; sqrerr = 3.636228e-08; sqrterr = 1.906890e-04; meanerr = 3.103704e-06
  [diagonal estimation] iteration 5243, error = 0.081525
iteration = 2, maxerr = 0.020435; sqrerr = 7.778994e-10; sqrterr = 2.789085e-05; meanerr = 6.140704e-07
  [diagonal estimation] iteration 5243, error = 0.007464
iteration = 3, maxerr = 0.004926; sqrerr = 1.640358e-10; sqrterr = 1.280765e-05; meanerr = 5.576323e-07
  [diagonal estimation] iteration 5243, error = 0.001388
iteration = 4, maxerr = 0.002852; sqrerr = 1.353159e-10; sqrterr = 1.163254e-05; meanerr = 5.357328e-07
  [diagonal estimation] iteration 5243, error = 0.000851
iteration = 5, maxerr = 0.002230; sqrerr = 1.405735e-10; sqrterr = 1.185637e-05; meanerr = 5.378569e-07
  [diagonal estimation] iteration 5243, error = 0.000796
[Performance_Monitor] memory   : 647468 [KB]
[Performance_Monitor] user_time: 839.320454 [s]


==> figure/work/ca-HepTh.10.txt <==
0 1.846264e-04
1 2.232929e-05
2 2.383296e-05
3 2.371989e-05
4 2.357401e-05
5 2.375374e-05


==> figure/work/ca-HepTh.100.txt <==
0 1.846264e-04
1 2.478015e-06
2 2.860657e-06
3 2.787376e-06
4 2.793299e-06
5 2.818544e-06


==> figure/work/ca-HepTh.1000.txt <==
0 1.846264e-04
1 1.465077e-06
2 5.278501e-07
3 5.169978e-07
4 5.123750e-07
5 5.074188e-07


==> figure/work/ca-HepTh.10000.txt <==
0 1.846264e-04
1 1.532669e-06
2 2.671271e-07
3 2.486153e-07
4 2.457512e-07
5 2.408103e-07


==> figure/work/ca-HepTh.txt <==
make_graph
 memory: 3.756000 MB
begin exact
exact done 156.224102
check 10
iteration = 0, maxerr = 2.337574; sqrerr = 3.872960e-05; sqrterr = 6.223311e-03; meanerr = 1.846264e-04
  [diagonal estimation] iteration 1, error = 0.437392
iteration = 1, maxerr = 0.191249; sqrerr = 2.321545e-07; sqrterr = 4.818241e-04; meanerr = 2.232929e-05
  [diagonal estimation] iteration 2, error = 0.070387
iteration = 2, maxerr = 0.119512; sqrerr = 1.774441e-07; sqrterr = 4.212412e-04; meanerr = 2.383296e-05
  [diagonal estimation] iteration 3, error = 0.043463
iteration = 3, maxerr = 0.138654; sqrerr = 1.755593e-07; sqrterr = 4.189980e-04; meanerr = 2.371989e-05
  [diagonal estimation] iteration 4, error = 0.043351
iteration = 4, maxerr = 0.131770; sqrerr = 1.762821e-07; sqrterr = 4.198596e-04; meanerr = 2.357401e-05
  [diagonal estimation] iteration 5, error = 0.042740
iteration = 5, maxerr = 0.129089; sqrerr = 1.762649e-07; sqrterr = 4.198391e-04; meanerr = 2.375374e-05
  [diagonal estimation] iteration 6, error = 0.042980
check 100
iteration = 0, maxerr = 2.337574; sqrerr = 3.872960e-05; sqrterr = 6.223311e-03; meanerr = 1.846264e-04
  [diagonal estimation] iteration 7, error = 0.446638
iteration = 1, maxerr = 0.113267; sqrerr = 1.585260e-08; sqrterr = 1.259071e-04; meanerr = 2.478015e-06
  [diagonal estimation] iteration 8, error = 0.049741
iteration = 2, maxerr = 0.030544; sqrerr = 3.800688e-09; sqrterr = 6.164972e-05; meanerr = 2.860657e-06
  [diagonal estimation] iteration 9, error = 0.010123
iteration = 3, maxerr = 0.030825; sqrerr = 3.055199e-09; sqrterr = 5.527386e-05; meanerr = 2.787376e-06
  [diagonal estimation] iteration 10, error = 0.008667
iteration = 4, maxerr = 0.024179; sqrerr = 3.060459e-09; sqrterr = 5.532142e-05; meanerr = 2.793299e-06
  [diagonal estimation] iteration 11, error = 0.008687
iteration = 5, maxerr = 0.022688; sqrerr = 3.153037e-09; sqrterr = 5.615191e-05; meanerr = 2.818544e-06
  [diagonal estimation] iteration 12, error = 0.008884
check 1000
iteration = 0, maxerr = 2.337574; sqrerr = 3.872960e-05; sqrterr = 6.223311e-03; meanerr = 1.846264e-04
  [diagonal estimation] iteration 13, error = 0.448450
iteration = 1, maxerr = 0.105360; sqrerr = 1.011689e-08; sqrterr = 1.005827e-04; meanerr = 1.465077e-06
  [diagonal estimation] iteration 14, error = 0.048697
iteration = 2, maxerr = 0.021638; sqrerr = 3.418061e-10; sqrterr = 1.848800e-05; meanerr = 5.278501e-07
  [diagonal estimation] iteration 15, error = 0.005534
iteration = 3, maxerr = 0.007717; sqrerr = 2.059459e-10; sqrterr = 1.435082e-05; meanerr = 5.169978e-07
  [diagonal estimation] iteration 16, error = 0.002621
iteration = 4, maxerr = 0.007767; sqrerr = 1.851024e-10; sqrterr = 1.360524e-05; meanerr = 5.123750e-07
  [diagonal estimation] iteration 17, error = 0.002434
iteration = 5, maxerr = 0.008868; sqrerr = 1.555390e-10; sqrterr = 1.247153e-05; meanerr = 5.074188e-07
  [diagonal estimation] iteration 18, error = 0.002456
check 10000
iteration = 0, maxerr = 2.337574; sqrerr = 3.872960e-05; sqrterr = 6.223311e-03; meanerr = 1.846264e-04
  [diagonal estimation] iteration 9878, error = 0.448642
iteration = 1, maxerr = 0.104944; sqrerr = 9.879347e-09; sqrterr = 9.939491e-05; meanerr = 1.532669e-06
  [diagonal estimation] iteration 9878, error = 0.048478
iteration = 2, maxerr = 0.020461; sqrerr = 1.871774e-10; sqrterr = 1.368128e-05; meanerr = 2.671271e-07
  [diagonal estimation] iteration 9878, error = 0.004993
iteration = 3, maxerr = 0.004899; sqrerr = 4.588840e-11; sqrterr = 6.774098e-06; meanerr = 2.486153e-07
  [diagonal estimation] iteration 9878, error = 0.001048
iteration = 4, maxerr = 0.002364; sqrerr = 3.954623e-11; sqrterr = 6.288580e-06; meanerr = 2.457512e-07
  [diagonal estimation] iteration 9878, error = 0.000763
iteration = 5, maxerr = 0.002367; sqrerr = 4.175622e-11; sqrterr = 6.461905e-06; meanerr = 2.408103e-07
  [diagonal estimation] iteration 9878, error = 0.000776
[Performance_Monitor] memory   : 2291368 [KB]
[Performance_Monitor] user_time: 2648.125497 [s]


==> figure/work/wiki-Vote.10.txt <==
0 5.006049e-03
1 4.568924e-05
2 4.574731e-05
3 4.140621e-05
4 4.162627e-05
5 4.124289e-05


==> figure/work/wiki-Vote.100.txt <==
0 5.006049e-03
1 2.586409e-05
2 5.015095e-06
3 4.507787e-06
4 4.675831e-06
5 4.596418e-06


==> figure/work/wiki-Vote.1000.txt <==
0 5.006049e-03
1 2.620377e-05
2 9.196513e-07
3 4.655755e-07
4 4.589620e-07
5 4.505567e-07


==> figure/work/wiki-Vote.10000.txt <==
0 5.006049e-03
1 2.547339e-05
2 5.149595e-07
3 4.868265e-08
4 4.854270e-08
5 4.677748e-08


==> figure/work/wiki-Vote.txt <==
make_graph
 memory: 4.208000 MB
begin exact
exact done 480.738219
check 10
iteration = 0, maxerr = 14.666026; sqrerr = 1.839646e-02; sqrterr = 1.356336e-01; meanerr = 5.006049e-03
  [diagonal estimation] iteration 1, error = 1.042518
iteration = 1, maxerr = 1.322375; sqrerr = 6.558490e-06; sqrterr = 2.560955e-03; meanerr = 4.568924e-05
  [diagonal estimation] iteration 2, error = 0.181870
iteration = 2, maxerr = 0.509049; sqrerr = 7.199809e-07; sqrterr = 8.485169e-04; meanerr = 4.574731e-05
  [diagonal estimation] iteration 3, error = 0.034232
iteration = 3, maxerr = 0.099401; sqrerr = 5.365971e-07; sqrterr = 7.325279e-04; meanerr = 4.140621e-05
  [diagonal estimation] iteration 4, error = 0.030870
iteration = 4, maxerr = 0.123245; sqrerr = 5.659707e-07; sqrterr = 7.523102e-04; meanerr = 4.162627e-05
  [diagonal estimation] iteration 5, error = 0.030499
iteration = 5, maxerr = 0.139005; sqrerr = 5.132453e-07; sqrterr = 7.164114e-04; meanerr = 4.124289e-05
  [diagonal estimation] iteration 6, error = 0.030126
check 100
iteration = 0, maxerr = 14.666026; sqrerr = 1.839646e-02; sqrterr = 1.356336e-01; meanerr = 5.006049e-03
  [diagonal estimation] iteration 7, error = 1.027839
iteration = 1, maxerr = 1.263878; sqrerr = 1.603772e-06; sqrterr = 1.266401e-03; meanerr = 2.586409e-05
  [diagonal estimation] iteration 8, error = 0.148485
iteration = 2, maxerr = 0.211090; sqrerr = 1.173239e-08; sqrterr = 1.083162e-04; meanerr = 5.015095e-06
  [diagonal estimation] iteration 9, error = 0.010035
iteration = 3, maxerr = 0.033813; sqrerr = 6.682488e-09; sqrterr = 8.174649e-05; meanerr = 4.507787e-06
  [diagonal estimation] iteration 10, error = 0.003567
iteration = 4, maxerr = 0.016379; sqrerr = 6.882056e-09; sqrterr = 8.295816e-05; meanerr = 4.675831e-06
  [diagonal estimation] iteration 11, error = 0.003365
iteration = 5, maxerr = 0.010943; sqrerr = 7.283914e-09; sqrterr = 8.534585e-05; meanerr = 4.596418e-06
  [diagonal estimation] iteration 12, error = 0.003459
check 1000
iteration = 0, maxerr = 14.666026; sqrerr = 1.839646e-02; sqrterr = 1.356336e-01; meanerr = 5.006049e-03
  [diagonal estimation] iteration 13, error = 1.026411
iteration = 1, maxerr = 1.266711; sqrerr = 1.526018e-06; sqrterr = 1.235321e-03; meanerr = 2.620377e-05
  [diagonal estimation] iteration 14, error = 0.145229
iteration = 2, maxerr = 0.160404; sqrerr = 3.537806e-09; sqrterr = 5.947946e-05; meanerr = 9.196513e-07
  [diagonal estimation] iteration 15, error = 0.008873
iteration = 3, maxerr = 0.002906; sqrerr = 7.200779e-11; sqrterr = 8.485740e-06; meanerr = 4.655755e-07
  [diagonal estimation] iteration 16, error = 0.000827
iteration = 4, maxerr = 0.001493; sqrerr = 6.514709e-11; sqrterr = 8.071375e-06; meanerr = 4.589620e-07
  [diagonal estimation] iteration 17, error = 0.000369
iteration = 5, maxerr = 0.001824; sqrerr = 6.227842e-11; sqrterr = 7.891668e-06; meanerr = 4.505567e-07
  [diagonal estimation] iteration 18, error = 0.000353
check 10000
iteration = 0, maxerr = 14.666026; sqrerr = 1.839646e-02; sqrterr = 1.356336e-01; meanerr = 5.006049e-03
  [diagonal estimation] iteration 7116, error = 1.026321
iteration = 1, maxerr = 1.268005; sqrerr = 1.498568e-06; sqrterr = 1.224160e-03; meanerr = 2.547339e-05
  [diagonal estimation] iteration 7116, error = 0.145133
iteration = 2, maxerr = 0.162646; sqrerr = 3.288554e-09; sqrterr = 5.734591e-05; meanerr = 5.149595e-07
  [diagonal estimation] iteration 7116, error = 0.008822
iteration = 3, maxerr = 0.001685; sqrerr = 1.422920e-12; sqrterr = 1.192862e-06; meanerr = 4.868265e-08
  [diagonal estimation] iteration 7116, error = 0.000759
iteration = 4, maxerr = 0.000220; sqrerr = 8.107746e-13; sqrterr = 9.004302e-07; meanerr = 4.854270e-08
  [diagonal estimation] iteration 7116, error = 0.000048
iteration = 5, maxerr = 0.000195; sqrerr = 6.767741e-13; sqrterr = 8.226628e-07; meanerr = 4.677748e-08
  [diagonal estimation] iteration 7116, error = 0.000052
[Performance_Monitor] memory   : 1191388 [KB]
[Performance_Monitor] user_time: 6960.270989 [s]


==> icde/result/amazon0302.es.txt <==
3.762902261760e-01 139
3.525327360000e-01 209
3.360000000000e-01 314
3.145090560000e-01 472
2.880000000000e-01 709
2.539200000000e-01 1064
2.370374676480e-01 1597
2.271784642560e-01 2396
2.184433121280e-01 3595
2.107623229440e-01 5393
2.033541519360e-01 8090
1.959133224960e-01 12136
1.880359096320e-01 18205
1.797532416000e-01 27308
1.707917721600e-01 40963
1.612243200000e-01 61445
1.504465950720e-01 92168
1.387444131840e-01 138253
1.258675752960e-01 207380
1.117209323520e-01 311071
9.667255296000e-02 466607
8.147092992000e-02 699911
6.700101120000e-02 1049867
5.427993600000e-02 1574801
4.311896985600e-02 2362202
3.222389760000e-02 3543304
2.091366604800e-02 5314957
1.210077696000e-02 7972436
7.028121600000e-03 11958655
3.600000000000e-03 17937983
1.679616000000e-04 26906975


==> icde/result/as-caida20071105.es.txt <==
3.890976000000e-01 311071
3.480303360000e-01 466607
3.307599360000e-01 699911
3.140910489600e-01 1049867
2.914974720000e-01 1574801
2.210976000000e-01 2362202
1.717774080000e-01 3543304
1.336300800000e-01 5314957
7.419644313600e-02 7972436
1.868313600000e-02 11958655
9.798312960000e-03 17937983
5.097600000000e-03 26906975


==> icde/result/as20000102.es.txt <==
3.610463385600e-01 61445
3.370335129600e-01 92168
3.183552000000e-01 138253
2.944174080000e-01 207380
2.276536320000e-01 311071
1.759186176000e-01 466607
1.329016320000e-01 699911
8.268377088000e-02 1049867
2.563482931200e-02 1574801
1.284452352000e-02 2362202
5.848436736000e-03 3543304


==> icde/result/ca-AstroPh.es.txt <==
3.803520000000e-01 314
3.357595176960e-01 472
3.084441600000e-01 709
2.782348800000e-01 1064
2.407776000000e-01 1597
2.067004661760e-01 2396
1.754841600000e-01 3595
1.452000000000e-01 5393
1.176000000000e-01 8090
9.405849600000e-02 12136
7.432796160000e-02 18205
5.889600000000e-02 27308
4.560000000000e-02 40963
3.554907955200e-02 61445
2.626077696000e-02 92168
1.920000000000e-02 138253
1.329600000000e-02 207380
9.600000000000e-03 311071
6.000000000000e-03 466607
2.799360000000e-04 699911


==> icde/result/ca-CondMat.es.txt <==
3.631737600000e-01 709
3.374799360000e-01 1064
3.154560000000e-01 1597
2.843405752320e-01 2396
2.434931435520e-01 3595
2.094816000000e-01 5393
1.808069621760e-01 8090
1.535145216000e-01 12136
1.275922176000e-01 18205
1.039497216000e-01 27308
8.291996160000e-02 40963
6.407040000000e-02 61445
4.800000000000e-02 92168
3.451200000000e-02 138253
2.400000000000e-02 207380
1.494863769600e-02 311071
7.666560000000e-03 466607
2.160000000000e-03 699911


==> icde/result/ca-GrQc.es.txt <==
3.607026063360e-01 472
3.299865600000e-01 709
2.967434004480e-01 1064
2.540184576000e-01 1597
2.120418969600e-01 2396
1.766940119040e-01 3595
1.395273369600e-01 5393
1.080000000000e-01 8090
8.061500313600e-02 12136
5.733312000000e-02 18205
3.749755392000e-02 27308
2.206656000000e-02 40963
1.155833856000e-02 61445
4.377600000000e-03 92168


==> icde/result/ca-HepPh.es.txt <==
3.477586176000e-01 709
3.171724277760e-01 1064
2.832929034240e-01 1597
2.342981376000e-01 2396
1.973934336000e-01 3595
1.628253849600e-01 5393
1.324869304320e-01 8090
1.052910336000e-01 12136
8.160000000000e-02 18205
6.179323392000e-02 27308
4.570077696000e-02 40963
3.293760000000e-02 61445
2.286046617600e-02 92168
1.443993600000e-02 138253
8.220466176000e-03 207380
3.767961600000e-03 311071


==> icde/result/ca-HepTh.es.txt <==
3.609600000000e-01 709
3.312076800000e-01 1064
3.028549877760e-01 1597
2.597514485760e-01 2396
2.163767961600e-01 3595
1.809120000000e-01 5393
1.464000000000e-01 8090
1.150104729600e-01 12136
8.760000000000e-02 18205
6.432000000000e-02 27308
4.493760000000e-02 40963
2.958912000000e-02 61445
1.800000000000e-02 92168
9.600000000000e-03 138253
3.600000000000e-03 207380


==> icde/result/cit-HepPh.es.txt <==
3.480000000000e-01 2396
3.180000000000e-01 3595
2.880000000000e-01 5393
2.340000000000e-01 8090
1.930560000000e-01 12136
1.620000000000e-01 18205
1.351200000000e-01 27308
1.108800000000e-01 40963
9.000000000000e-02 61445
7.440000000000e-02 92168
6.000000000000e-02 138253
4.920000000000e-02 207380
4.032000000000e-02 311071
3.216000000000e-02 466607
2.520000000000e-02 699911
1.929600000000e-02 1049867
1.440000000000e-02 1574801
1.032000000000e-02 2362202
6.000000000000e-03 3543304
2.626560000000e-03 5314957


==> icde/result/cit-HepTh.es.txt <==
3.600000000000e-01 1597
3.240000000000e-01 2396
2.940000000000e-01 3595
2.428512000000e-01 5393
1.980000000000e-01 8090
1.620000000000e-01 12136
1.320000000000e-01 18205
1.080000000000e-01 27308
8.880000000000e-02 40963
7.200000000000e-02 61445
5.760000000000e-02 92168
4.752000000000e-02 138253
3.792000000000e-02 207380
3.077760000000e-02 311071
2.520000000000e-02 466607
2.016000000000e-02 699911
1.588702617600e-02 1049867
1.200000000000e-02 1574801
8.220466176000e-03 2362202
6.000000000000e-03 3543304
2.160000000000e-03 5314957


==> icde/result/com-amazon.ungraph.es.txt <==
3.403200000000e-01 40963
3.105244661760e-01 61445
2.638336665600e-01 92168
2.160542853120e-01 138253
1.845839616000e-01 207380
1.578792960000e-01 311071
1.333309685760e-01 466607
1.104576000000e-01 699911
8.962999296000e-02 1049867
7.042077696000e-02 1574801
5.276288409600e-02 2362202
3.600000000000e-02 3543304
1.917849600000e-02 5314957
6.495298560000e-03 7972436


==> icde/result/com-dblp.ungraph.es.txt <==
3.589785600000e-01 40963
3.300000000000e-01 61445
3.033223680000e-01 92168
2.533430261760e-01 138253
2.072659200000e-01 207380
1.742504601600e-01 311071
1.429503590400e-01 466607
1.134345216000e-01 699911
8.643993600000e-02 1049867
6.293760000000e-02 1574801
4.290048000000e-02 2362202
2.703602995200e-02 3543304
1.536000000000e-02 5314957
6.734923776000e-03 7972436
7.776000000000e-04 11958655


==> icde/result/email-Enron.es.txt <==
3.151151616000e-01 1049867
1.521600000000e-01 1574801
7.200000000000e-02 2362202
3.027993600000e-02 3543304
1.200000000000e-02 5314957
2.160000000000e-03 7972436


==> icde/result/email-EuAll.es.txt <==
1.680000000000e-01 136216565
7.200000000000e-03 204324848


==> icde/result/p2p-Gnutella04.es.txt <==
3.420000000000e-01 1597
2.944800000000e-01 2396
2.143200000000e-01 3595
1.594560000000e-01 5393
1.167552000000e-01 8090
8.616000000000e-02 12136
6.600000000000e-02 18205
5.160000000000e-02 27308
3.720000000000e-02 40963
2.616000000000e-02 61445
1.800000000000e-02 92168
1.200000000000e-02 138253
6.000000000000e-03 207380
2.799360000000e-04 311071


==> icde/result/p2p-Gnutella05.es.txt <==
3.261600000000e-01 1597
2.697600000000e-01 2396
1.872960000000e-01 3595
1.401600000000e-01 5393
1.041600000000e-01 8090
7.800000000000e-02 12136
6.000000000000e-02 18205
4.560000000000e-02 27308
3.216000000000e-02 40963
2.376000000000e-02 61445
1.558656000000e-02 92168
9.600000000000e-03 138253
4.066560000000e-03 207380


==> icde/result/p2p-Gnutella06.es.txt <==
3.321600000000e-01 1597
2.890176000000e-01 2396
2.040000000000e-01 3595
1.461600000000e-01 5393
1.056000000000e-01 8090
7.800000000000e-02 12136
6.000000000000e-02 18205
4.536000000000e-02 27308
3.216000000000e-02 40963
2.242077696000e-02 61445
1.416000000000e-02 92168
8.160000000000e-03 138253
3.600000000000e-03 207380


==> icde/result/p2p-Gnutella08.es.txt <==
3.213600000000e-01 2396
2.520000000000e-01 3595
1.717007769600e-01 5393
1.183200000000e-01 8090
8.160000000000e-02 12136
6.000000000000e-02 18205
4.210077696000e-02 27308
2.982046617600e-02 40963
1.827993600000e-02 61445
1.200000000000e-02 92168
6.000000000000e-03 138253
7.776000000000e-04 207380


==> icde/result/p2p-Gnutella09.es.txt <==
3.141600000000e-01 3595
2.300352000000e-01 5393
1.562976000000e-01 8090
1.056000000000e-01 12136
7.416000000000e-02 18205
5.400000000000e-02 27308
3.720000000000e-02 40963
2.400000000000e-02 61445
1.560000000000e-02 92168
8.160000000000e-03 138253
3.600000000000e-03 207380


==> icde/result/p2p-Gnutella24.es.txt <==
3.516000000000e-01 12136
3.004800000000e-01 18205
2.160000000000e-01 27308
1.459200000000e-01 40963
9.144000000000e-02 61445
6.360000000000e-02 92168
4.392000000000e-02 138253
2.592000000000e-02 207380
1.200000000000e-02 311071
6.000000000000e-03 466607
2.160000000000e-03 699911


==> icde/result/p2p-Gnutella25.es.txt <==
3.360000000000e-01 12136
2.901600000000e-01 18205
1.951776000000e-01 27308
1.296000000000e-01 40963
8.232000000000e-02 61445
5.760000000000e-02 92168
3.705600000000e-02 138253
2.016000000000e-02 207380
9.600000000000e-03 311071
3.600000000000e-03 466607


==> icde/result/p2p-Gnutella30.es.txt <==
3.180000000000e-01 27308
2.520000000000e-01 40963
1.549199616000e-01 61445
9.198046617600e-02 92168
6.264000000000e-02 138253
4.200000000000e-02 207380
2.400000000000e-02 311071
1.182046617600e-02 466607
4.896000000000e-03 699911


==> icde/result/p2p-Gnutella31.es.txt <==
3.300000000000e-01 40963
2.841600000000e-01 61445
1.843200000000e-01 92168
1.118799360000e-01 138253
7.200000000000e-02 207380
4.920000000000e-02 311071
2.976000000000e-02 466607
1.378077696000e-02 699911
6.000000000000e-03 1049867
2.160000000000e-03 1574801


==> icde/result/required/ca-GrQc.required.txt <==
0 1267
1 6649
2 2293
3 1111
4 629
5 347
6 281
7 202
8 166
9 127
10 3017


==> icde/result/required/email-Enron.required.txt <==
0 231890
100 655493
200 199306
300 90212
400 48767
500 32803
600 26809
700 25332
800 24869
900 23860
1000 351428


==> icde/result/required/p2p-Gnutella31.required.txt <==
0 52676
100 127452
200 20428
300 8366
400 4207
500 2659
600 2343
700 2469
800 2660
900 2782
1000 38045


==> icde/result/required/soc-Epinions1.required.txt <==
0 191847
100 432627
200 106689
300 44940
400 22745
500 14881
600 13002
700 13075
800 12662
900 12056
1000 131511


==> icde/result/required/soc-Slashdot0811.required.txt <==
0 212301
100 523578
200 125718
300 68738
400 27707
500 7622
600 1902
700 759
800 451
900 376
1000 164948


==> icde/result/soc-Epinions1.es.txt <==
3.120000000000e-01 138253
2.460000000000e-01 207380
1.680000000000e-01 311071
1.174560000000e-01 466607
7.800000000000e-02 699911
5.289600000000e-02 1049867
3.483993600000e-02 1574801
2.400000000000e-02 2362202
1.416000000000e-02 3543304
8.160000000000e-03 5314957
5.927961600000e-03 7972436
7.776000000000e-04 11958655


==> icde/result/soc-Slashdot0811.es.txt <==
4.651176960000e-01 7
4.638959616000e-01 11
4.540608000000e-01 17
4.498334208000e-01 26
4.438003200000e-01 40
4.406552985600e-01 61
4.317024000000e-01 92
4.222431129600e-01 139
4.002657792000e-01 209
3.243840000000e-01 314
3.006720000000e-01 472
2.857538549760e-01 709
2.745839616000e-01 1064
2.646744299520e-01 1597
2.564065689600e-01 2396
2.489295360000e-01 3595
2.418825000960e-01 5393
2.347776000000e-01 8090
2.276256000000e-01 12136
2.203439616000e-01 18205
2.126400000000e-01 27308
2.041359360000e-01 40963
1.940160000000e-01 61445
1.812254976000e-01 92168
1.618176000000e-01 138253
1.331520000000e-01 207380
1.089600000000e-01 311071
8.712000000000e-02 466607
6.619200000000e-02 699911
4.920000000000e-02 1049867
3.600000000000e-02 1574801
2.400000000000e-02 2362202
1.800000000000e-02 3543304
1.200000000000e-02 5314957
6.000000000000e-03 7972436


==> icde/result/soc-Slashdot0902.es.txt <==
4.807372431360e-01 11
4.627176960000e-01 17
4.550309621760e-01 26
4.469001216000e-01 40
4.419432960000e-01 61
4.374351360000e-01 92
4.262257920000e-01 139
3.949028597760e-01 209
3.202425600000e-01 314
2.999904000000e-01 472
2.840544000000e-01 709
2.712000000000e-01 1064
2.609376000000e-01 1597
2.520576000000e-01 2396
2.440896000000e-01 3595
2.368031232000e-01 5393
2.293564661760e-01 8090
2.218176000000e-01 12136
2.140655616000e-01 18205
2.056800000000e-01 27308
1.960800000000e-01 40963
1.845551616000e-01 61445
1.694400000000e-01 92168
1.490400000000e-01 138253
1.260960000000e-01 207380
1.044960000000e-01 311071
8.400000000000e-02 466607
6.480000000000e-02 699911
4.800000000000e-02 1049867
3.600000000000e-02 1574801
2.400000000000e-02 2362202
1.689600000000e-02 3543304
9.600000000000e-03 5314957
6.000000000000e-03 7972436


==> icde/result/web-NotreDame.es.txt <==
3.000000000000e-01 7972436
1.732823592960e-01 11958655
1.119359232000e-01 17937983
9.091405209600e-02 26906975
7.560000000000e-02 40360463
5.915520000000e-02 60540695
3.960000000000e-02 90811043
1.576796160000e-02 136216565


==> icde/result/wiki-Vote.es.txt <==
3.420000000000e-01 5393
2.940000000000e-01 8090
2.100000000000e-01 12136
1.440000000000e-01 18205
9.600000000000e-02 27308
6.000000000000e-02 40963
4.200000000000e-02 61445
2.400000000000e-02 92168
1.800000000000e-02 138253
1.200000000000e-02 207380
6.000000000000e-03 311071


==> kdd/spellcheck.txt <==
./abstract.tex
Jeh
SimRank
Widom

./appendix.tex
blockeq
closedformD
DefinitionPt
diag
eq
Hoeffding's
ij
iterationmatrix
jj
ki
kk
ln
nn
OO
partite
SimRank
submatrices
vec
VecKron
VectorizedSimRank

./computation.tex
AllPairsSimRank
eq
ForSinglePair
ForSingleSource
ij
LinearizedSimRank
NeumannExpansion
SimRank
SinglePairSimRank
SingleSourceSimRank
vertices

./conclusion.tex
linearization
rvs
SimRank
vertices

./contribution.tex
al
Fogaras
Racz
SimRank
vertices
Yu

./estimation.tex
DefinitionPt
diag
DiagonalCondition
DiagonalEstimation
eq
ForSinglePair
Hoeffding
ki
kk
nn
SimRank

./experiment.tex
acz
al
AllPairs
BerkStan
dblp
Enron
Epinions
eps
eq
EuAll
flickr
Fogaras
GHz
Google
GrQc
HepTh
ij
indochina
Jeh
LiveJournal
Lizorkin
NotreDame
online
Preproc
rr
rrl
rrrr
rrrrr
runtimes
SimRank
SimRankFirstMeetingTime
SinglePair
SingleSrc
Slashdot
Ubuntu
uk
vertices
Widom's
Wiki
wiki
Wiki
wiki
Xeon
Yu

./introduction.tex
Jaccard
SimRank
vertices

./linsimrank.tex
DefinitionOfSimRankEntrywise
diag
DiagonalCorrection
eq
ij
SimRank
vertices
WrongSimRank

./notation.tex

./parameter.tex
al
eps
GrQc
Jeh
Lizorkin
SimRank
Widom
wiki

./relatedwork.tex
acz
al
Cai
DefinitionOfSimRankEntrywise
eq
Fogaras
Jeh
Jia
Lizorkin
SimRank
vertices
Widom
Yu

./simrank.tex
abbrv
acz
al
arg
copyrightbox
Fogaras
ichi
Jeh
JST
Kawarabayashi
Kusumoto
Linearization
Lizorkin
lllll
Maehara
Mitsuru
SimRank
Takanori
TODO
vertices
Widom
Yu


